Testing Non-Standard Interactions Between Solar Neutrinos and Quarks with Super-Kamiokande

Non-Standard Interactions (NSI) between neutrinos and matter affect the neutrino flavor oscillations. Due to the high matter density in the core of the Sun, solar neutrinos are suited to probe these interactions. Using the $277$ kton-yr exposure of Super-Kamiokande to $^{8}$B solar neutrinos, we search for the presence of NSI. Our data favors the presence of NSI with down quarks at 1.8$\sigma$, and with up quarks at 1.6$\sigma$, with the best fit NSI parameters being ($\epsilon_{11}^{d},\epsilon_{12}^{d}$) = (-3.3, -3.1) for $d$-quarks and ($\epsilon_{11}^{u},\epsilon_{12}^{u}$) = (-2.5, -3.1) for $u$-quarks. After combining with data from the Sudbury Neutrino Observatory and Borexino, the significance increases by 0.1$\sigma$.

==> 00Notes.txt <==
PDFLaTeX for Arxiv needs all images to be pdf, jpg, or png. No (e)ps.
So, to make it work correctly to build bbl, you need to do pdfLaTeX by itself, then MakeIndex, then BibTeX, then pdfLaTeX x2 for good measure


